Separatrix configurations in holomorphic flows

We investigate properties of boundary orbits (separatrices) of canonical regions (basins/neighbourhoods of equilibria) in holomorphic flows with real-valued time. We establish the continuity of transit times along these boundary orbits and classify possible path components of the boundary of flow-invariant domains. Thus, we provide central tools for topological and geometric constructions aimed at examining the role of blow-up scenarios in separatrix configurations of basins of simple equilibria and global elliptic sectors: First, we prove that the separatrices of basins of centers is entirely composed of double-sided separatrices with a blow-up in finite positive and finite negative time. Second, we show that the separatrices of node and focus basins (sinks and sources) exhibit a finite-time blow-up in the same time direction in which the orbits within the basin tend towards the equilibrium. Additionally, we propose a counterexample to the claim in Theorem 4.3 (3) in ["The structure of sectors of zeros of entire flows", K. Broughan (2003)], demonstrating that a blow-up does not necessarily have to occur in both time directions. Third, we describe the boundary structure of global elliptic sectors. It consists of the multiple equilibrium, one incoming and one outgoing separatrix attached to it, and at most countably many double-sided separatrices.

==> counterexample_construction_J.csv <==
x,y
-4.5,0.157696803087641
-4.45,0.163712494584735
-4.4,0.170362124074884
-4.35,0.177295985498356
-4.3,0.184229846921828
-4.25,0.1911637083453
-4.2,0.198855994527413
-4.15,0.206849926232491
-4.1,0.21484385793757
-4.05,0.222837789642648
-4,0.23162702603146
-3.95,0.240846242784659
-3.9,0.250065459537859
-3.85,0.259284676291058
-3.8,0.269173812142577
-3.75,0.279811247953798
-3.7,0.290448683765018
-3.65,0.301086119576238
-3.6,0.311986523738529
-3.55,0.324267925078109
-3.5,0.33654932641769
-3.45,0.34883072775727
-3.4,0.361112129096851
-3.35,0.374685408840876
-3.3,0.388874317141337
-3.25,0.403063225441798
-3.2,0.417252133742259
-3.15,0.43144104204272
-3.1,0.447788212543928
-3.05,0.464187405107019
-3,0.480586597670111
-2.95,0.496985790233202
-2.9,0.513384982796294
-2.85,0.532303200479197
-2.8,0.551240026424596
-2.75,0.570176852369995
-2.7,0.589113678315395
-2.65,0.608050504260794
-2.6,0.628815758451748
-2.55,0.650572968806489
-2.5,0.672330179161231
-2.45,0.694087389515972
-2.4,0.715844599870714
-2.35,0.737601810225455
-2.3,0.761922884457117
-2.25,0.786547244115542
-2.2,0.811171603773968
-2.15,0.835795963432394
-2.1,0.860420323090819
-2.05,0.885044682749245
-2,0.911514147525523
-1.95,0.938416493674983
-1.9,0.965318839824442
-1.85,0.992221185973902
-1.8,1.01912353212336
-1.75,1.04650802590798
-1.7,1.07466604222043
-1.65,1.10282405853288
-1.6,1.13098207484534
-1.55,1.15914009115779
-1.5,1.18747942489159
-1.45,1.21594547568898
-1.4,1.24441152648638
-1.35,1.27287757728377
-1.3,1.30122179511339
-1.25,1.32927446622106
-1.2,1.35732713732873
-1.15,1.3853798084364
-1.1,1.41307636609988
-1.05,1.44024305418773
-1,1.46740974227558
-0.95,1.49457643036343
-0.9,1.52077942864967
-0.85,1.54679939706944
-0.8,1.57281936548922
-0.75,1.5981322667325
-0.7,1.62290130501477
-0.65,1.64767034329705
-0.6,1.67175075067936
-0.55,1.6952703626274
-0.5,1.71878997457545
-0.45,1.7413789530424
-0.4,1.76371813730393
-0.35,1.78575727678226
-0.3,1.80702737353012
-0.25,1.82825524827313
-0.2,1.84859581183868
-0.15,1.86884779054195
-0.1,1.88842695419028
-0.05,1.90760545403383
0,1.92648647292767
0.0499999999999998,1.94467255718934
0.0999999999999999,1.96275207209076
0.15,1.98015163265581
0.2,1.99731447527389
0.25,2.0141684140218
0.3,2.0303540671425
0.35,2.04653972026319
0.4,2.06207659157027
0.45,2.0772596008246
0.5,2.09244261007893
0.55,2.10685509822535
0.6,2.12103541176248
0.65,2.13521572529961
0.7,2.14870493061776
0.75,2.16190134041151
0.8,2.17509775020525
0.85,2.18785234996037
0.9,2.20009741551414
0.95,2.2123424810679
1,2.22452784082799
1.05,2.23586378961912
1.1,2.24719973841025
1.15,2.25853568720137
1.2,2.26942868439907
1.25,2.2799040901763
1.3,2.29037949595352
1.35,2.30085490173074
1.4,2.31066892154187
1.45,2.32033604910591
1.5,2.33000317666995


==> counterexample_construction_J_cut.csv <==
x,y
-3,0.480586597670111
-2.95,0.496985790233202
-2.9,0.513384982796294
-2.85,0.532303200479197
-2.8,0.551240026424596
-2.75,0.570176852369995
-2.7,0.589113678315395
-2.65,0.608050504260794
-2.6,0.628815758451748
-2.55,0.650572968806489
-2.5,0.672330179161231
-2.45,0.694087389515972
-2.4,0.715844599870714
-2.35,0.737601810225455
-2.3,0.761922884457117
-2.25,0.786547244115542
-2.2,0.811171603773968
-2.15,0.835795963432394
-2.1,0.860420323090819
-2.05,0.885044682749245
-2,0.911514147525523
-1.95,0.938416493674982
-1.9,0.965318839824442
-1.85,0.992221185973902
-1.8,1.01912353212336
-1.75,1.04650802590798
-1.7,1.07466604222043
-1.65,1.10282405853288
-1.6,1.13098207484534
-1.55,1.15914009115779
-1.5,1.18747942489159
-1.45,1.21594547568898
-1.4,1.24441152648638
-1.35,1.27287757728377
-1.3,1.30122179511339
-1.25,1.32927446622106
-1.2,1.35732713732873
-1.15,1.3853798084364
-1.1,1.41307636609988
-1.05,1.44024305418773
-1,1.46740974227558


==> homoclinicOrbit.csv <==
0.00214840746320447,0.000617783859508665
0.00215673413595722,0.000620178230277909
0.00221519765073649,0.000636989666851917
0.00228256058239935,0.000656360169247717
0.00236160515835569,0.000679089778992382
0.00245657760022799,0.000706399515481797
0.00257439713876841,0.00074027903345009
0.00272741334116902,0.000784279504365536
0.00291413139313992,0.000837971087914156
0.00311363211739726,0.000895338384177338
0.00332679061256701,0.000956633031552041
0.0035545418863135,0.00102212389553897
0.00379788495669743,0.0010920982481061
0.00405788723431197,0.00116686302779119
0.0043356892044187,0.00124674618607071
0.00463250942962149,0.00133209812590106
0.00494964989502204,0.0014232932387421
0.00528850171930347,0.00152073154680525
0.00565055125679315,0.0016248404577299
0.00603738661727109,0.0017360766393851
0.00645070463212267,0.00185492802302048
0.00689231829739206,0.00198191594355347
0.00736416472638492,0.00211759742638158
0.00786831364670371,0.00226256763075136
0.00840697647898712,0.00241746246040281
0.00898251603717658,0.00258296135294189
0.00959745689285906,0.00275979026017856
0.0102544964491479,0.0029487248325059
0.0109565167726758,0.00315059382129234
0.0117065972355982,0.0033662827142161
0.0125080280230597,0.00359673761949558
0.0133643245653692,0.00384296941606322
0.0142792429581857,0.00410605818790142
0.0152567964383503,0.00438715796201065
0.0163012729876256,0.0046875017708196
0.0174172541415499,0.0050084070612809
0.0186096350858953,0.00535128147443157
0.0198836461288603,0.00571762902084296
0.0212448756431548,0.00610905667915058
0.0226992945785698,0.00652728144675011
0.0242532826524982,0.0069741378737857
0.0259136563332108,0.00745158611375483
0.0276876987385221,0.00796172052642965
0.0295831915808412,0.00850677887136988
0.0316084492985159,0.00908915213310596
0.0337723555228844,0.00971139502213866
0.0360844020405731,0.0103762371992802
0.038554730421362,0.0110865952746126
0.0411941764933955,0.0118455856365423
0.0440143178596854,0.0126565381711971
0.0470275246627428,0.0135230109378835
0.0502470138177928,0.0144488058727057
0.0536869069493644,0.0154379856000088
0.0573622922810698,0.016494891440428
0.0612892907440214,0.0176241627155105
0.065485126585459,0.0188307574628555
0.0699682027755859,0.0201199746934575
0.0747581815270293,0.0214974783458364
0.0798760702573259,0.0229693231214676
0.0853443133397178,0.0245419824256704
0.0911868900004198,0.0262223786911235
0.0974294187300445,0.0280179164327203
0.104099268581177,0.0299365184796782
0.111225677720537,0.0319866659636726
0.118839879589059,0.034177442824176
0.12697523699139,0.0365185858435358
0.135667384382246,0.039020541572207
0.144954378499729,0.0416945319777499
0.154876857893898,0.0445526314731987
0.165478201652147,0.0476078560137458
0.176804866372818,0.0508743207686712
0.188903523239655,0.0543664978351179
0.201878582608006,0.0581159645480082
0.214827667570121,0.0618633241948971
0.227524479803979,0.065543976827316
0.239980176673492,0.0691619349262183
0.252205522819355,0.0727211266223322
0.264210827447212,0.0762253746125419
0.276005903354102,0.0796783817204957
0.287600046014538,0.083083722567106
0.299002030706632,0.0864448407396631
0.310220091158749,0.0897650406420839
0.321262399536212,0.0930476286465146
0.332129222569288,0.0962935656329336
0.342951101785458,0.0995430134176132
0.354121369236862,0.102916649546812
0.365650499402774,0.106421676787761
0.377549149696079,0.110066082618894
0.389828138339076,0.113858761057997
0.402498416491408,0.117809655436421
0.415571033514923,0.121929925862261
0.42905709404009,0.126232145823946
0.442967705229378,0.130730533247825
0.457313912301174,0.13544122238181
0.472106619965461,0.140382584191153
0.487356496904765,0.145575604604938
0.503073859776996,0.151044332061884
0.519268532373243,0.156816408545161
0.535949674466617,0.162923701926415
0.553125573442622,0.16940306235012
0.570803389870325,0.176297232184466
0.58898884555778,0.183655948695389
0.607685839042833,0.191537292596792
0.626895968469413,0.200009356518329
0.64661793474499,0.209152339496705
0.666846787799539,0.21906122434399
0.687572964221003,0.229849277835537
0.708781043395388,0.241652755072679
0.730448118591741,0.254637441218073
0.752541635994549,0.269008137426687
0.775016498858966,0.28502315040921
0.797811188896823,0.303017931866036
0.820842765279494,0.323447133429016
0.84400170505746,0.346969111459278
0.867156692060816,0.374653510065141
0.890285394129103,0.408775954806926
0.91429595209529,0.457859201669585
0.931860682398821,0.529468045079016
0.930965839269203,0.59170331831395
0.913768872952188,0.652955866097378
0.866857357979673,0.722355837172939
0.822877614028714,0.756883367719499
0.775413222351987,0.778781382903841
0.700114522820455,0.791904084763514
0.63555830784413,0.786417864351658
0.581008658752415,0.770780912356818
0.530612668121931,0.747386591257611
0.4823962420081,0.716627632063766
0.440589009205476,0.682907556859906
0.405367306474341,0.649136265733626
0.374633069352616,0.615534293202009
0.347322582644599,0.582419070383857
0.322747504237006,0.550048326664377
0.300429412699735,0.518629397102694
0.280019183816883,0.488322823911791
0.261253429240894,0.459246204601366
0.243928170169772,0.431478353237274
0.22788176208746,0.405064083097597
0.212983318693427,0.380019497810934
0.199124658365198,0.356337445058986
0.186214616674054,0.333992747208355
0.174174990885398,0.312946908697823
0.162937625321784,0.29315213054393
0.15244229964383,0.274554582844532
0.142635184558575,0.257096972063285
0.133467700043501,0.240720488361608
0.124895660346773,0.225366237106329
0.116878624385627,0.210976258286116
0.109379394188503,0.197494226815068
0.102363620832768,0.184865911795783
0.0957994891051889,0.173039457474173
0.0896574603826284,0.161965534737969
0.0839100590568329,0.151597400330391
0.0785316919455002,0.141890891564542
0.0734984930528051,0.132804377015188
0.068788188121351,0.124298678098807
0.0643799749018687,0.116336972283332
0.0602544161304403,0.108884685584096
0.0563933429675603,0.101909379741971
0.0527797672050411,0.0953806378363318
0.0493978009465308,0.0892699508987588
0.0462325827584876,0.0835506072417962
0.0432702095015987,0.0781975856097229
0.0404976732097848,0.0731874528279855
0.0379028025007388,0.0684982663255022
0.0354742080896285,0.0641094816934973
0.0332012320441575,0.0600018652998567
0.0310739004703829,0.0561574118803293
0.0290828793586725,0.0525592669636704
0.0272194333509122,0.0491916539472423
0.0254753872156921,0.0460398056156506
0.0238430898392562,0.0430898998826761
0.0223153805576151,0.0403289995324675
0.0208855576702034,0.0377449957371406
0.0195473489884134,0.0353265551327576
0.0182948842836856,0.0330630702428536
0.0171226695099038,0.03094461304733
0.0160255626838731,0.0289618915040008
0.01499875131582,0.0271062088399323
0.0140377312892983,0.0253694254396406
0.0131382870966958,0.0237439231670066
0.0122964733428139,0.0222225719673057
0.0115085974347914,0.0207986986049245
0.0107712033820136,0.0194660574011243
0.0100810566346395,0.0182188028445595
0.00943512989402413,0.017051463955172
0.00883058983263407,0.0159589202895592
0.00826478466509299,0.0149363794829566
0.0077352325157563,0.0139793562296061
0.00723961053173215,0.0130836526095101
0.00677574469355213,0.0122453396754207
0.00634160027876682,0.0114607402194
0.00593527293661398,0.0107264126434324
0.00555498033459354,0.0100391358633913
0.00519905434029661,0.00939589518018136
0.00486593370418672,0.00879386905610709
0.00455415721123088,0.00823041673848329
0.00426235727133677,0.00770306667621337
0.00398925392047756,0.00720950567853512
0.00373364920618895,0.00674756876838679
0.00349442193280897,0.00631522968589113
0.00327052274340984,0.00591059200030499
0.00306096951684836,0.00553188079145041
0.00286484305974362,0.00517743486414002
0.00268128307448477,0.00484569946144724
0.00250948438558246,0.00453521944485937
0.00234869340781091,0.00424463291139944
0.00219820484064804,0.00397266521971918
0.002057358574514,0.00371812339895929
0.00192553679523747,0.00347989091585197
0.00180216127404838,0.00325692277711218
0.00168669083120996,0.00304824094563466
0.00157861896216431,0.00285293005039017
0.00147747161577868,0.00267013337120274
0.00138280511494699,0.00249904908079551
0.0013034834763901,0.00235569651016509
0.00124274431761432,0.00224592678393397
0.00119396509497207,0.00215777143204578
0.00115347518554982,0.00208459678883244
0.00111903881547431,0.0020223622931319
0.00108919915792475,0.00196843512149877
0.00108231479220765,0.00195599347832657

